Unveiling cloudy exoplanets: the influence of cloud model choices on retrieval solutions

In recent years, it has become clear that a substantial fraction of transiting exoplanets have some form of aerosol present in their atmospheres. Transit spectroscopy - mostly of hot Jupiters, but also of some smaller planets - has provided evidence for this, in the form of steep downward slopes from blue to red in the optical part of the spectrum, and muted gas absorption features throughout. Retrieval studies seeking to constrain the composition of exoplanet atmospheres must therefore account for the presence of aerosols. However, clouds and hazes are complex physical phenomena, and the transit spectra that are currently available allow us to constrain only some of their properties. Therefore, representation of aerosols in retrieval models requires that they are described by only a few parameters, and this has been done in a variety of ways within the literature. Here, I investigate a range of parameterisations for exoplanet aerosol and their effects on retrievals from transmission spectra of hot Jupiters HD 189733b and HD 209458b. I find that results qualitatively agree for the cloud/haze itself regardless of the parameterisation used, and indeed using multiple approaches provides a more holistic picture; the retrieved abundance of H2O is also very robust to assumptions about aerosols. I also find strong evidence that aerosol on HD 209458b covers less than half of the terminator region, whilst the picture is less clear for HD 189733b.

==> cloud_paper/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
